Robust Network Topology Inference and Processing of Graph Signals

The abundance of large and heterogeneous systems is rendering contemporary data more pervasive, intricate, and with a non-regular structure. With classical techniques facing troubles to deal with the irregular (non-Euclidean) domain where the signals are defined, a popular approach at the heart of graph signal processing (GSP) is to: (i) represent the underlying support via a graph and (ii) exploit the topology of this graph to process the signals at hand. In addition to the irregular structure of the signals, another critical limitation is that the observed data is prone to the presence of perturbations, which, in the context of GSP, may affect not only the observed signals but also the topology of the supporting graph. Ignoring the presence of perturbations, along with the couplings between the errors in the signal and the errors in their support, can drastically hinder estimation performance. While many GSP works have looked at the presence of perturbations in the signals, much fewer have looked at the presence of perturbations in the graph, and almost none at their joint effect. While this is not surprising (GSP is a relatively new field), we expect this to change in the upcoming years. Motivated by the previous discussion, the goal of this thesis is to advance toward a robust GSP paradigm where the algorithms are carefully designed to incorporate the influence of perturbations in the graph signals, the graph support, and both. To do so, we consider different types of perturbations, evaluate their disruptive impact on fundamental GSP tasks, and design robust algorithms to address them.

==> data/1-FilterOrder_decay05.csv <==
Filter Order;FI;ITER-NONST;ITER-REW-NONST;ITER-REW-ST-REAL
2;0.006150103581685399;0.005772590935250779;0.0028696267026017577;1.5071528422788587e-05
3;0.040658275004015226;0.027344399037469186;0.01081320781221087;8.307016022984066e-05
4;0.18273574411437854;0.059354148569841655;0.0048404574484167285;0.00026798635428016413
5;0.7055833672656945;0.10173865471267682;0.014826852681105028;0.0013882986149710889
6;3.2729359759996024;0.20148918525222448;0.04590044834985644;0.014217435055268303


==> data/4-ComparisonTLS-LLS.csv <==
Adjacency perturbation;TLS-SEM-H;TLS-SEM-SEM;RFI-iter-H;RFI-iter-SEM;LLS-SCP (Natali)-H;LLS-SCP (Natali)-SEM
0.0;0.009140426054324437;0.0004532248068040592;0.0006035168882045254;0.0007731376310343928;5.261599868973537e-05;0.8365507287367395
0.05;0.009122093425921522;0.0005645985153447371;0.0005764030107323964;0.0008161449631142144;0.02301142593617503;0.8602806824371871
0.1;0.009156112669406111;0.0008260155960395341;0.0006355904622423881;0.0007995267675771044;0.05031031434695006;0.8867287671353403
0.15;0.009196129670089412;0.0012974430710530178;0.0006048337995133806;0.0008141133439161826;0.07622615153758419;0.8950584338839445
0.2;0.011704104449952976;0.0014868878424777257;0.0005612232536145534;0.0008487632640494266;0.09428738708758143;0.8982282929656611
0.25;0.009574519540424034;0.0018140451944600108;0.0005668753795992636;0.0007876107282837649;0.12505960122157161;0.9105842019170746
0.3;0.009527158293180862;0.0022529737660835335;0.0005799198726252487;0.0008400478024488558;0.1189175106961334;0.9299312839745881


==> data/5-Joint-RFI.csv <==
Number of filters;RFI-iter;RFI-iter-J;RFI-iter-rew;RFI-iter-rew-J;RFI-iter-Cyest;RFI-iter-Cyest-J
1;0.03424710649093099;0.038942219718099386;0.03340500864524913;0.038768888301584314;0.020875529035058696;0.030404339427177428
2;0.03740532504530064;0.03020662985898523;0.03566658409254227;0.03045108666716636;0.021451324663852096;0.01919355889329634
3;0.03691598850170587;0.01667530991653579;0.03604441864186628;0.01707342056474506;0.022740828790896055;0.009470490094834721
4;0.03698879039710473;0.008006297126258327;0.03434514578231602;0.009353072823901392;0.02261669122251543;0.00531397449704013
5;0.03817895383256051;0.007212976767140007;0.03564558116520596;0.008039440964283022;0.02070895745753286;0.0044484299413453925


==> data/6-SamplesExperiment-H.csv <==
Number of samples;FI;TLS-SEM;RFI-iter;RFI-iter-J;RFI-iter-rew-Cyest
15;0.23862297093673462;0.76259810138042;0.23119941793408189;0.09708524618304228;0.07359939555663629
40;0.23025913307517293;0.2025032932596299;0.03326013694496531;0.022432634604678217;0.03466716453019095
100;0.21194425423082677;0.022582949290480193;0.006358646618348075;0.00575656326772633;0.006460521937676807
300;0.2066437979891832;0.005345915696453454;0.0018156135314424946;0.0017764596885674617;0.0018854126096544575


==> data/A-Apert_k1.csv <==
x y value
0 0 0.0
1 0 0.0
2 0 0.0
3 0 0.0
4 0 0.0
5 0 0.0
6 0 0.0
7 0 0.0
8 0 0.0
9 0 0.0
10 0 0.0
11 0 0.0
12 0 0.0
13 0 0.0
14 0 0.0
15 0 0.0
16 0 0.0
17 0 0.0
18 0 0.0
19 0 0.0

0 1 0.0
1 1 0.0
2 1 0.0
3 1 0.0
4 1 0.0
5 1 0.0
6 1 0.0
7 1 0.0
8 1 0.0
9 1 0.0
10 1 0.0
11 1 0.0
12 1 0.0
13 1 0.0
14 1 0.0
15 1 0.0
16 1 0.0
17 1 0.0
18 1 0.0
19 1 0.0

0 2 0.0
1 2 0.0
2 2 0.0
3 2 0.0
4 2 0.0
5 2 0.0
6 2 0.0
7 2 0.0
8 2 1.0
9 2 0.0
10 2 0.0
11 2 0.0
12 2 0.0
13 2 0.0
14 2 0.0
15 2 1.0
16 2 0.0
17 2 0.0
18 2 0.0
19 2 0.0

0 3 0.0
1 3 0.0
2 3 0.0
3 3 0.0
4 3 0.0
5 3 0.0
6 3 0.0
7 3 0.0
8 3 0.0
9 3 1.0
10 3 0.0
11 3 0.0
12 3 0.0
13 3 0.0
14 3 0.0
15 3 0.0
16 3 1.0
17 3 0.0
18 3 0.0
19 3 0.0

0 4 0.0
1 4 0.0
2 4 0.0
3 4 0.0
4 4 0.0
5 4 0.0
6 4 0.0
7 4 0.0
8 4 0.0
9 4 0.0
10 4 0.0
11 4 0.0
12 4 0.0
13 4 0.0
14 4 0.0
15 4 0.0
16 4 0.0
17 4 0.0
18 4 0.0
19 4 0.0

0 5 0.0
1 5 0.0
2 5 0.0
3 5 0.0
4 5 0.0
5 5 0.0
6 5 0.0
7 5 0.0
8 5 0.0
9 5 0.0
10 5 0.0
11 5 0.0
12 5 0.0
13 5 0.0
14 5 0.0
15 5 0.0
16 5 0.0
17 5 0.0
18 5 0.0
19 5 0.0

0 6 0.0
1 6 0.0
2 6 0.0
3 6 0.0
4 6 0.0
5 6 0.0
6 6 0.0
7 6 0.0
8 6 0.0
9 6 0.0
10 6 0.0
11 6 0.0
12 6 0.0
13 6 0.0
14 6 0.0
15 6 0.0
16 6 0.0
17 6 0.0
18 6 0.0
19 6 0.0

0 7 0.0
1 7 0.0
2 7 0.0
3 7 0.0
4 7 0.0
5 7 0.0
6 7 0.0
7 7 0.0
8 7 0.0
9 7 0.0
10 7 0.0
11 7 0.0
12 7 0.0
13 7 0.0
14 7 0.0
15 7 0.0
16 7 0.0
17 7 0.0
18 7 0.0
19 7 0.0

0 8 0.0
1 8 0.0
2 8 1.0
3 8 0.0
4 8 0.0
5 8 0.0
6 8 0.0
7 8 0.0
8 8 0.0
9 8 0.0
10 8 0.0
11 8 0.0
12 8 0.0
13 8 0.0
14 8 0.0
15 8 0.0
16 8 0.0
17 8 1.0
18 8 0.0
19 8 0.0

0 9 0.0
1 9 0.0
2 9 0.0
3 9 1.0
4 9 0.0
5 9 0.0
6 9 0.0
7 9 0.0
8 9 0.0
9 9 0.0
10 9 0.0
11 9 0.0
12 9 0.0
13 9 0.0
14 9 0.0
15 9 0.0
16 9 0.0
17 9 0.0
18 9 0.0
19 9 0.0

0 10 0.0
1 10 0.0
2 10 0.0
3 10 0.0
4 10 0.0
5 10 0.0
6 10 0.0
7 10 0.0
8 10 0.0
9 10 0.0
10 10 0.0
11 10 0.0
12 10 0.0
13 10 0.0
14 10 0.0
15 10 0.0
16 10 0.0
17 10 0.0
18 10 0.0
19 10 0.0

0 11 0.0
1 11 0.0
2 11 0.0
3 11 0.0
4 11 0.0
5 11 0.0
6 11 0.0
7 11 0.0
8 11 0.0
9 11 0.0
10 11 0.0
11 11 0.0
12 11 0.0
13 11 0.0
14 11 0.0
15 11 0.0
16 11 1.0
17 11 0.0
18 11 0.0
19 11 0.0

0 12 0.0
1 12 0.0
2 12 0.0
3 12 0.0
4 12 0.0
5 12 0.0
6 12 0.0
7 12 0.0
8 12 0.0
9 12 0.0
10 12 0.0
11 12 0.0
12 12 0.0
13 12 0.0
14 12 0.0
15 12 0.0
16 12 0.0
17 12 0.0
18 12 0.0
19 12 0.0

0 13 0.0
1 13 0.0
2 13 0.0
3 13 0.0
4 13 0.0
5 13 0.0
6 13 0.0
7 13 0.0
8 13 0.0
9 13 0.0
10 13 0.0
11 13 0.0
12 13 0.0
13 13 0.0
14 13 0.0
15 13 0.0
16 13 0.0
17 13 0.0
18 13 0.0
19 13 0.0

0 14 0.0
1 14 0.0
2 14 0.0
3 14 0.0
4 14 0.0
5 14 0.0
6 14 0.0
7 14 0.0
8 14 0.0
9 14 0.0
10 14 0.0
11 14 0.0
12 14 0.0
13 14 0.0
14 14 0.0
15 14 0.0
16 14 0.0
17 14 0.0
18 14 0.0
19 14 0.0

0 15 0.0
1 15 0.0
2 15 1.0
3 15 0.0
4 15 0.0
5 15 0.0
6 15 0.0
7 15 0.0
8 15 0.0
9 15 0.0
10 15 0.0
11 15 0.0
12 15 0.0
13 15 0.0
14 15 0.0
15 15 0.0
16 15 0.0
17 15 0.0
18 15 0.0
19 15 0.0

0 16 0.0
1 16 0.0
2 16 0.0
3 16 1.0
4 16 0.0
5 16 0.0
6 16 0.0
7 16 0.0
8 16 0.0
9 16 0.0
10 16 0.0
11 16 1.0
12 16 0.0
13 16 0.0
14 16 0.0
15 16 0.0
16 16 0.0
17 16 0.0
18 16 0.0
19 16 0.0

0 17 0.0
1 17 0.0
2 17 0.0
3 17 0.0
4 17 0.0
5 17 0.0
6 17 0.0
7 17 0.0
8 17 1.0
9 17 0.0
10 17 0.0
11 17 0.0
12 17 0.0
13 17 0.0
14 17 0.0
15 17 0.0
16 17 0.0
17 17 0.0
18 17 0.0
19 17 0.0

0 18 0.0
1 18 0.0
2 18 0.0
3 18 0.0
4 18 0.0
5 18 0.0
6 18 0.0
7 18 0.0
8 18 0.0
9 18 0.0
10 18 0.0
11 18 0.0
12 18 0.0
13 18 0.0
14 18 0.0
15 18 0.0
16 18 0.0
17 18 0.0
18 18 0.0
19 18 0.0

0 19 0.0
1 19 0.0
2 19 0.0
3 19 0.0
4 19 0.0
5 19 0.0
6 19 0.0
7 19 0.0
8 19 0.0
9 19 0.0
10 19 0.0
11 19 0.0
12 19 0.0
13 19 0.0
14 19 0.0
15 19 0.0
16 19 0.0
17 19 0.0
18 19 0.0
19 19 0.0



==> data/A-Apert_k2.csv <==
x y value
0 0 0.0
1 0 0.0
2 0 0.0
3 0 1.0
4 0 0.0
5 0 0.0
6 0 0.0
7 0 0.0
8 0 0.0
9 0 1.0
10 0 0.0
11 0 1.0
12 0 0.0
13 0 0.0
14 0 0.0
15 0 0.0
16 0 0.0
17 0 0.0
18 0 0.0
19 0 0.0

0 1 0.0
1 1 0.0
2 1 0.0
3 1 0.0
4 1 0.0
5 1 0.0
6 1 0.0
7 1 0.0
8 1 0.0
9 1 0.0
10 1 0.0
11 1 0.0
12 1 0.0
13 1 0.0
14 1 0.0
15 1 0.0
16 1 0.0
17 1 0.0
18 1 0.0
19 1 0.0

0 2 0.0
1 2 0.0
2 2 0.0
3 2 1.0
4 2 0.0
5 2 0.0
6 2 0.0
7 2 1.0
8 2 0.0
9 2 1.0
10 2 0.0
11 2 1.0
12 2 0.0
13 2 0.0
14 2 0.0
15 2 0.0
16 2 0.0
17 2 0.0
18 2 0.0
19 2 1.0

0 3 1.0
1 3 0.0
2 3 1.0
3 3 0.0
4 3 1.0
5 3 0.0
6 3 0.0
7 3 0.0
8 3 0.0
9 3 0.0
10 3 0.0
11 3 1.0
12 3 0.0
13 3 0.0
14 3 0.0
15 3 1.0
16 3 0.0
17 3 0.0
18 3 0.0
19 3 1.0

0 4 0.0
1 4 0.0
2 4 0.0
3 4 1.0
4 4 0.0
5 4 0.0
6 4 0.0
7 4 0.0
8 4 0.0
9 4 0.0
10 4 0.0
11 4 1.0
12 4 0.0
13 4 0.0
14 4 0.0
15 4 0.0
16 4 0.0
17 4 0.0
18 4 0.0
19 4 0.0

0 5 0.0
1 5 0.0
2 5 0.0
3 5 0.0
4 5 0.0
5 5 0.0
6 5 0.0
7 5 0.0
8 5 0.0
9 5 0.0
10 5 0.0
11 5 0.0
12 5 0.0
13 5 0.0
14 5 0.0
15 5 0.0
16 5 0.0
17 5 0.0
18 5 0.0
19 5 0.0

0 6 0.0
1 6 0.0
2 6 0.0
3 6 0.0
4 6 0.0
5 6 0.0
6 6 0.0
7 6 0.0
8 6 0.0
9 6 0.0
10 6 0.0
11 6 0.0
12 6 0.0
13 6 0.0
14 6 0.0
15 6 0.0
16 6 0.0
17 6 0.0
18 6 0.0
19 6 0.0

0 7 0.0
1 7 0.0
2 7 1.0
3 7 0.0
4 7 0.0
5 7 0.0
6 7 0.0
7 7 0.0
8 7 0.0
9 7 0.0
10 7 0.0
11 7 0.0
12 7 0.0
13 7 0.0
14 7 0.0
15 7 0.0
16 7 0.0
17 7 1.0
18 7 0.0
19 7 0.0

0 8 0.0
1 8 0.0
2 8 0.0
3 8 0.0
4 8 0.0
5 8 0.0
6 8 0.0
7 8 0.0
8 8 0.0
9 8 0.0
10 8 1.0
11 8 1.0
12 8 0.0
13 8 1.0
14 8 0.0
15 8 0.0
16 8 1.0
17 8 0.0
18 8 0.0
19 8 1.0

0 9 1.0
1 9 0.0
2 9 1.0
3 9 0.0
4 9 0.0
5 9 0.0
6 9 0.0
7 9 0.0
8 9 0.0
9 9 1.0
10 9 1.0
11 9 0.0
12 9 0.0
13 9 0.0
14 9 0.0
15 9 0.0
16 9 1.0
17 9 1.0
18 9 1.0
19 9 1.0

0 10 0.0
1 10 0.0
2 10 0.0
3 10 0.0
4 10 0.0
5 10 0.0
6 10 0.0
7 10 0.0
8 10 1.0
9 10 1.0
10 10 0.0
11 10 0.0
12 10 0.0
13 10 0.0
14 10 0.0
15 10 0.0
16 10 1.0
17 10 0.0
18 10 0.0
19 10 0.0

0 11 1.0
1 11 0.0
2 11 1.0
3 11 1.0
4 11 1.0
5 11 0.0
6 11 0.0
7 11 0.0
8 11 1.0
9 11 0.0
10 11 0.0
11 11 1.0
12 11 0.0
13 11 0.0
14 11 0.0
15 11 1.0
16 11 0.0
17 11 0.0
18 11 0.0
19 11 0.0

0 12 0.0
1 12 0.0
2 12 0.0
3 12 0.0
4 12 0.0
5 12 0.0
6 12 0.0
7 12 0.0
8 12 0.0
9 12 0.0
10 12 0.0
11 12 0.0
12 12 0.0
13 12 0.0
14 12 0.0
15 12 0.0
16 12 1.0
17 12 0.0
18 12 0.0
19 12 0.0

0 13 0.0
1 13 0.0
2 13 0.0
3 13 0.0
4 13 0.0
5 13 0.0
6 13 0.0
7 13 0.0
8 13 1.0
9 13 0.0
10 13 0.0
11 13 0.0
12 13 0.0
13 13 0.0
14 13 0.0
15 13 0.0
16 13 0.0
17 13 0.0
18 13 0.0
19 13 0.0

0 14 0.0
1 14 0.0
2 14 0.0
3 14 0.0
4 14 0.0
5 14 0.0
6 14 0.0
7 14 0.0
8 14 0.0
9 14 0.0
10 14 0.0
11 14 0.0
12 14 0.0
13 14 0.0
14 14 0.0
15 14 0.0
16 14 0.0
17 14 0.0
18 14 0.0
19 14 0.0

0 15 0.0
1 15 0.0
2 15 0.0
3 15 1.0
4 15 0.0
5 15 0.0
6 15 0.0
7 15 0.0
8 15 0.0
9 15 0.0
10 15 0.0
11 15 1.0
12 15 0.0
13 15 0.0
14 15 0.0
15 15 1.0
16 15 1.0
17 15 0.0
18 15 0.0
19 15 0.0

0 16 0.0
1 16 0.0
2 16 0.0
3 16 0.0
4 16 0.0
5 16 0.0
6 16 0.0
7 16 0.0
8 16 1.0
9 16 1.0
10 16 1.0
11 16 0.0
12 16 1.0
13 16 0.0
14 16 0.0
15 16 1.0
16 16 0.0
17 16 1.0
18 16 0.0
19 16 1.0

0 17 0.0
1 17 0.0
2 17 0.0
3 17 0.0
4 17 0.0
5 17 0.0
6 17 0.0
7 17 1.0
8 17 0.0
9 17 1.0
10 17 0.0
11 17 0.0
12 17 0.0
13 17 0.0
14 17 0.0
15 17 0.0
16 17 1.0
17 17 1.0
18 17 0.0
19 17 0.0

0 18 0.0
1 18 0.0
2 18 0.0
3 18 0.0
4 18 0.0
5 18 0.0
6 18 0.0
7 18 0.0
8 18 0.0
9 18 1.0
10 18 0.0
11 18 0.0
12 18 0.0
13 18 0.0
14 18 0.0
15 18 0.0
16 18 0.0
17 18 0.0
18 18 0.0
19 18 0.0

0 19 0.0
1 19 0.0
2 19 1.0
3 19 1.0
4 19 0.0
5 19 0.0
6 19 0.0
7 19 0.0
8 19 1.0
9 19 1.0
10 19 0.0
11 19 0.0
12 19 0.0
13 19 0.0
14 19 0.0
15 19 0.0
16 19 1.0
17 19 0.0
18 19 0.0
19 19 0.0



==> data/A-Apert_k3.csv <==
x y value
0 0 0.0
1 0 0.0
2 0 0.0
3 0 0.0
4 0 0.0
5 0 0.0
6 0 0.0
7 0 0.0
8 0 0.0
9 0 2.0
10 0 1.0
11 0 3.0
12 0 1.0
13 0 0.0
14 0 0.0
15 0 1.0
16 0 0.0
17 0 1.0
18 0 0.0
19 0 0.0

0 1 0.0
1 1 0.0
2 1 0.0
3 1 1.0
4 1 0.0
5 1 0.0
6 1 0.0
7 1 0.0
8 1 2.0
9 1 2.0
10 1 0.0
11 1 1.0
12 1 0.0
13 1 0.0
14 1 0.0
15 1 0.0
16 1 1.0
17 1 0.0
18 1 0.0
19 1 0.0

0 2 0.0
1 2 0.0
2 2 0.0
3 2 0.0
4 2 0.0
5 2 1.0
6 2 1.0
7 2 0.0
8 2 4.0
9 2 2.0
10 2 1.0
11 2 0.0
12 2 1.0
13 2 0.0
14 2 1.0
15 2 3.0
16 2 0.0
17 2 2.0
18 2 0.0
19 2 2.0

0 3 0.0
1 3 1.0
2 3 0.0
3 3 0.0
4 3 1.0
5 3 0.0
6 3 1.0
7 3 0.0
8 3 1.0
9 3 7.0
10 3 0.0
11 3 0.0
12 3 1.0
13 3 1.0
14 3 1.0
15 3 1.0
16 3 6.0
17 3 2.0
18 3 0.0
19 3 1.0

0 4 0.0
1 4 0.0
2 4 0.0
3 4 1.0
4 4 0.0
5 4 0.0
6 4 0.0
7 4 0.0
8 4 0.0
9 4 2.0
10 4 1.0
11 4 1.0
12 4 1.0
13 4 0.0
14 4 0.0
15 4 1.0
16 4 0.0
17 4 1.0
18 4 0.0
19 4 1.0

0 5 0.0
1 5 0.0
2 5 1.0
3 5 0.0
4 5 0.0
5 5 0.0
6 5 0.0
7 5 0.0
8 5 2.0
9 5 2.0
10 5 0.0
11 5 1.0
12 5 0.0
13 5 0.0
14 5 0.0
15 5 0.0
16 5 2.0
17 5 0.0
18 5 0.0
19 5 0.0

0 6 0.0
1 6 0.0
2 6 1.0
3 6 1.0
4 6 0.0
5 6 0.0
6 6 0.0
7 6 0.0
8 6 1.0
9 6 1.0
10 6 0.0
11 6 0.0
12 6 0.0
13 6 0.0
14 6 0.0
15 6 0.0
16 6 1.0
17 6 0.0
18 6 0.0
19 6 0.0

0 7 0.0
1 7 0.0
2 7 0.0
3 7 0.0
4 7 0.0
5 7 0.0
6 7 0.0
7 7 0.0
8 7 0.0
9 7 0.0
10 7 1.0
11 7 1.0
12 7 0.0
13 7 1.0
14 7 0.0
15 7 0.0
16 7 1.0
17 7 0.0
18 7 0.0
19 7 1.0

0 8 0.0
1 8 2.0
2 8 4.0
3 8 1.0
4 8 0.0
5 8 2.0
6 8 1.0
7 8 0.0
8 8 2.0
9 8 3.0
10 8 0.0
11 8 0.0
12 8 1.0
13 8 0.0
14 8 1.0
15 8 1.0
16 8 1.0
17 8 7.0
18 8 2.0
19 8 0.0

0 9 2.0
1 9 2.0
2 9 2.0
3 9 7.0
4 9 2.0
5 9 2.0
6 9 1.0
7 9 0.0
8 9 3.0
9 9 2.0
10 9 2.0
11 9 5.0
12 9 0.0
13 9 1.0
14 9 1.0
15 9 2.0
16 9 1.0
17 9 2.0
18 9 2.0
19 9 2.0

0 10 1.0
1 10 0.0
2 10 1.0
3 10 0.0
4 10 1.0
5 10 0.0
6 10 0.0
7 10 1.0
8 10 0.0
9 10 2.0
10 10 0.0
11 10 1.0
12 10 0.0
13 10 0.0
14 10 0.0
15 10 1.0
16 10 1.0
17 10 1.0
18 10 0.0
19 10 1.0

0 11 3.0
1 11 1.0
2 11 0.0
3 11 0.0
4 11 1.0
5 11 1.0
6 11 0.0
7 11 1.0
8 11 0.0
9 11 5.0
10 11 1.0
11 11 2.0
12 11 1.0
13 11 1.0
14 11 0.0
15 11 1.0
16 11 8.0
17 11 2.0
18 11 3.0
19 11 2.0

0 12 1.0
1 12 0.0
2 12 1.0
3 12 1.0
4 12 1.0
5 12 0.0
6 12 0.0
7 12 0.0
8 12 1.0
9 12 0.0
10 12 0.0
11 12 1.0
12 12 0.0
13 12 0.0
14 12 0.0
15 12 1.0
16 12 0.0
17 12 0.0
18 12 0.0
19 12 0.0

0 13 0.0
1 13 0.0
2 13 0.0
3 13 1.0
4 13 0.0
5 13 0.0
6 13 0.0
7 13 1.0
8 13 0.0
9 13 1.0
10 13 0.0
11 13 1.0
12 13 0.0
13 13 0.0
14 13 0.0
15 13 0.0
16 13 1.0
17 13 1.0
18 13 0.0
19 13 0.0

0 14 0.0
1 14 0.0
2 14 1.0
3 14 1.0
4 14 0.0
5 14 0.0
6 14 0.0
7 14 0.0
8 14 1.0
9 14 1.0
10 14 0.0
11 14 0.0
12 14 0.0
13 14 0.0
14 14 0.0
15 14 0.0
16 14 1.0
17 14 0.0
18 14 0.0
19 14 0.0

0 15 1.0
1 15 0.0
2 15 3.0
3 15 1.0
4 15 1.0
5 15 0.0
6 15 0.0
7 15 0.0
8 15 1.0
9 15 2.0
10 15 1.0
11 15 1.0
12 15 1.0
13 15 0.0
14 15 0.0
15 15 2.0
16 15 0.0
17 15 1.0
18 15 0.0
19 15 0.0

0 16 0.0
1 16 1.0
2 16 0.0
3 16 6.0
4 16 0.0
5 16 2.0
6 16 1.0
7 16 1.0
8 16 1.0
9 16 1.0
10 16 1.0
11 16 8.0
12 16 0.0
13 16 1.0
14 16 1.0
15 16 0.0
16 16 0.0
17 16 2.0
18 16 1.0
19 16 3.0

0 17 1.0
1 17 0.0
2 17 2.0
3 17 2.0
4 17 1.0
5 17 0.0
6 17 0.0
7 17 0.0
8 17 7.0
9 17 2.0
10 17 1.0
11 17 2.0
12 17 0.0
13 17 1.0
14 17 0.0
15 17 1.0
16 17 2.0
17 17 0.0
18 17 0.0
19 17 2.0

0 18 0.0
1 18 0.0
2 18 0.0
3 18 0.0
4 18 0.0
5 18 0.0
6 18 0.0
7 18 0.0
8 18 2.0
9 18 2.0
10 18 0.0
11 18 3.0
12 18 0.0
13 18 0.0
14 18 0.0
15 18 0.0
16 18 1.0
17 18 0.0
18 18 0.0
19 18 1.0

0 19 0.0
1 19 0.0
2 19 2.0
3 19 1.0
4 19 1.0
5 19 0.0
6 19 0.0
7 19 1.0
8 19 0.0
9 19 2.0
10 19 1.0
11 19 2.0
12 19 0.0
13 19 0.0
14 19 0.0
15 19 0.0
16 19 3.0
17 19 2.0
18 19 1.0
19 19 2.0



==> data/A-Apert_k4.csv <==
x y value
0 0 3.0
1 0 1.0
2 0 0.0
3 0 8.0
4 0 0.0
5 0 1.0
6 0 0.0
7 0 0.0
8 0 6.0
9 0 17.0
10 0 1.0
11 0 15.0
12 0 3.0
13 0 1.0
14 0 0.0
15 0 3.0
16 0 0.0
17 0 3.0
18 0 2.0
19 0 4.0

0 1 1.0
1 1 0.0
2 1 0.0
3 1 0.0
4 1 1.0
5 1 0.0
6 1 0.0
7 1 2.0
8 1 1.0
9 1 6.0
10 1 1.0
11 1 5.0
12 1 1.0
13 1 0.0
14 1 0.0
15 1 0.0
16 1 1.0
17 1 3.0
18 1 0.0
19 1 1.0

0 2 0.0
1 2 0.0
2 2 1.0
3 2 7.0
4 2 1.0
5 2 3.0
6 2 2.0
7 2 4.0
8 2 2.0
9 2 4.0
10 2 3.0
11 2 10.0
12 2 0.0
13 2 2.0
14 2 2.0
15 2 0.0
16 2 1.0
17 2 2.0
18 2 1.0
19 2 10.0

0 3 8.0
1 3 0.0
2 3 7.0
3 3 4.0
4 3 7.0
5 3 2.0
6 3 1.0
7 3 1.0
8 3 2.0
9 3 6.0
10 3 1.0
11 3 15.0
12 3 0.0
13 3 0.0
14 3 2.0
15 3 5.0
16 3 0.0
17 3 2.0
18 3 0.0
19 3 12.0

0 4 0.0
1 4 1.0
2 4 1.0
3 4 7.0
4 4 0.0
5 4 2.0
6 4 1.0
7 4 0.0
8 4 3.0
9 4 4.0
10 4 0.0
11 4 13.0
12 4 1.0
13 4 1.0
14 4 1.0
15 4 1.0
16 4 1.0
17 4 0.0
18 4 1.0
19 4 3.0

0 5 1.0
1 5 0.0
2 5 3.0
3 5 2.0
4 5 2.0
5 5 0.0
6 5 0.0
7 5 2.0
8 5 0.0
9 5 6.0
10 5 0.0
11 5 4.0
12 5 1.0
13 5 0.0
14 5 0.0
15 5 0.0
16 5 4.0
17 5 4.0
18 5 1.0
19 5 2.0

0 6 0.0
1 6 0.0
2 6 2.0
3 6 1.0
4 6 1.0
5 6 0.0
6 6 0.0
7 6 1.0
8 6 0.0
9 6 2.0
10 6 1.0
11 6 2.0
12 6 0.0
13 6 0.0
14 6 0.0
15 6 0.0
16 6 3.0
17 6 2.0
18 6 1.0
19 6 2.0

0 7 0.0
1 7 2.0
2 7 4.0
3 7 1.0
4 7 0.0
5 7 2.0
6 7 1.0
7 7 0.0
8 7 2.0
9 7 3.0
10 7 0.0
11 7 0.0
12 7 1.0
13 7 0.0
14 7 1.0
15 7 1.0
16 7 1.0
17 7 7.0
18 7 2.0
19 7 0.0

0 8 6.0
1 8 1.0
2 8 2.0
3 8 2.0
4 8 3.0
5 8 0.0
6 8 0.0
7 8 2.0
8 8 7.0
9 8 2.0
10 8 14.0
11 8 16.0
12 8 0.0
13 8 9.0
14 8 2.0
15 8 2.0
16 8 7.0
17 8 0.0
18 8 1.0
19 8 16.0

0 9 17.0
1 9 6.0
2 9 4.0
3 9 6.0
4 9 4.0
5 9 6.0
6 9 2.0
7 9 3.0
8 9 2.0
9 9 20.0
10 9 15.0
11 9 9.0
12 9 5.0
13 9 6.0
14 9 4.0
15 9 4.0
16 9 19.0
17 9 14.0
18 9 16.0
19 9 17.0

0 10 1.0
1 10 1.0
2 10 3.0
3 10 1.0
4 10 0.0
5 10 0.0
6 10 1.0
7 10 0.0
8 10 14.0
9 10 15.0
10 10 1.0
11 10 7.0
12 10 1.0
13 10 0.0
14 10 1.0
15 10 2.0
16 10 12.0
17 10 2.0
18 10 0.0
19 10 2.0

0 11 15.0
1 11 5.0
2 11 10.0
3 11 15.0
4 11 13.0
5 11 4.0
6 11 2.0
7 11 0.0
8 11 16.0
9 11 9.0
10 11 7.0
11 11 25.0
12 11 2.0
13 11 4.0
14 11 3.0
15 11 12.0
16 11 4.0
17 11 5.0
18 11 6.0
19 11 9.0

0 12 3.0
1 12 1.0
2 12 0.0
3 12 0.0
4 12 1.0
5 12 1.0
6 12 0.0
7 12 1.0
8 12 0.0
9 12 5.0
10 12 1.0
11 12 2.0
12 12 1.0
13 12 1.0
14 12 0.0
15 12 1.0
16 12 8.0
17 12 2.0
18 12 3.0
19 12 2.0

0 13 1.0
1 13 0.0
2 13 2.0
3 13 0.0
4 13 1.0
5 13 0.0
6 13 0.0
7 13 0.0
8 13 9.0
9 13 6.0
10 13 0.0
11 13 4.0
12 13 1.0
13 13 1.0
14 13 0.0
15 13 2.0
16 13 3.0
17 13 1.0
18 13 0.0
19 13 1.0

0 14 0.0
1 14 0.0
2 14 2.0
3 14 2.0
4 14 1.0
5 14 0.0
6 14 0.0
7 14 1.0
8 14 2.0
9 14 4.0
10 14 1.0
11 14 3.0
12 14 0.0
13 14 0.0
14 14 0.0
15 14 0.0
16 14 2.0
17 14 2.0
18 14 1.0
19 14 2.0

0 15 3.0
1 15 0.0
2 15 0.0
3 15 5.0
4 15 1.0
5 15 0.0
6 15 0.0
7 15 1.0
8 15 2.0
9 15 4.0
10 15 2.0
11 15 12.0
12 15 1.0
13 15 2.0
14 15 0.0
15 15 4.0
16 15 10.0
17 15 2.0
18 15 2.0
19 15 6.0

0 16 0.0
1 16 1.0
2 16 1.0
3 16 0.0
4 16 1.0
5 16 4.0
6 16 3.0
7 16 1.0
8 16 7.0
9 16 19.0
10 16 12.0
11 16 4.0
12 16 8.0
13 16 3.0
14 16 2.0
15 16 10.0
16 16 1.0
17 16 15.0
18 16 3.0
19 16 13.0

0 17 3.0
1 17 3.0
2 17 2.0
3 17 2.0
4 17 0.0
5 17 4.0
6 17 2.0
7 17 7.0
8 17 0.0
9 17 14.0
10 17 2.0
11 17 5.0
12 17 2.0
13 17 1.0
14 17 2.0
15 17 2.0
16 17 15.0
17 17 12.0
18 17 6.0
19 17 5.0

0 18 2.0
1 18 0.0
2 18 1.0
3 18 0.0
4 18 1.0
5 18 1.0
6 18 1.0
7 18 2.0
8 18 1.0
9 18 16.0
10 18 0.0
11 18 6.0
12 18 3.0
13 18 0.0
14 18 1.0
15 18 2.0
16 18 3.0
17 18 6.0
18 18 3.0
19 18 2.0

0 19 4.0
1 19 1.0
2 19 10.0
3 19 12.0
4 19 3.0
5 19 2.0
6 19 2.0
7 19 0.0
8 19 16.0
9 19 17.0
10 19 2.0
11 19 9.0
12 19 2.0
13 19 1.0
14 19 2.0
15 19 6.0
16 19 13.0
17 19 5.0
18 19 2.0
19 19 3.0



==> data/airQuality-NSteps.csv <==
N-Steps;LS-Perfect-(LB);Copy-Prev-Day;Least-Squares;Least-Squares-GF;RGFI;VAR-RGFI;TLS-SEM
1;0.018637702359815378;0.024189112578357774;0.02255329674309471;0.022772306322716592;0.021288824374508714;0.020594235815509877;0.04384182842291089
2;0.028727501673444993;0.03895082456044122;0.03742890306938056;0.03581165898772672;0.03299100154125098;0.03181286199653817;0.07242848868946407
3;0.03160325798422792;0.045425601647408186;0.042618095021826556;0.04140350112993886;0.03792548451924537;0.03598908361908939;0.08168838704922146
4;0.03327175170899913;0.04975102472296805;0.043416027909881666;0.04507731732515228;0.04132685392662095;0.03770557964925363;0.08798019979158753
5;0.03425170261858181;0.053275706249550206;0.043783825780270416;0.047933265823925285;0.04338318181789821;0.03778641201070669;0.09283352632894504


==> data/eff_alg_mean_err_H.csv <==
x, alg1, alg2, alg3, alg4
2.000000000000000000e+01,3.986075051321354341e-04,6.857491981618685922e-03,4.334448935998021788e-04,4.335181726650489580e-04
4.000000000000000000e+01,8.219662535616275700e-04,9.225426077258366830e-02,5.821245251109414577e-03,9.790056133903563256e-04
6.000000000000000000e+01,1.392333491916740136e-03,2.046805500200919170e-01,3.171734156454592002e-02,3.567815519254054473e-03
8.000000000000000000e+01,2.124775188266734421e-03,3.118965983292242838e-01,7.846950832929536213e-02,1.354117955414957386e-02
1.000000000000000000e+02,2.556057760587530057e-03,3.909191351122517921e-01,1.295611761880792190e-01,3.189430440785495646e-02


==> data/eff_alg_mean_times.csv <==
x, alg1, alg2, alg3, alg4
2.000000000000000000e+01,1.252784271240234393e+00,7.389277172088623002e-01,1.749062395095825284e+00,3.551118516921996981e+00
4.000000000000000000e+01,3.876966160869598639e+02,4.438064279556274805e+00,8.590527572631835085e+00,1.592541765213012717e+01
6.000000000000000000e+01,3.602164589757919202e+03,1.309851243019103961e+01,2.278943107604980511e+01,4.034219264984130859e+01
8.000000000000000000e+01,1.619274155309677190e+04,2.727230225563049260e+01,4.520795644760131893e+01,7.385870458602904876e+01
1.000000000000000000e+02,5.199613499621391384e+04,3.408894242286682186e+01,5.961482194900512610e+01,1.040690282344818058e+02


==> data/pert_type_rf_errH.csv <==
perts;RF-creat;RF-dest;RF-creat-dest
0.05;0.041871520349219524;0.04770176563576979;0.05311844766737302
0.07500000000000001;0.058720811329477214;0.07888796388543053;0.06439070368313207
0.10000000000000002;0.06875860387113139;0.11232195827527455;0.08667935018229084
0.12500000000000003;0.0857988496099267;0.1450315622811399;0.10911669235229748
0.15000000000000002;0.10358141430894803;0.173855786283497;0.12544805659465497
0.17500000000000004;0.10528416365584894;0.19446444928121315;0.14321095492224323
0.20000000000000007;0.12060098547686779;0.2408204630390669;0.1798572735018088
0.22500000000000003;0.13179226564095972;0.26010229807006024;0.18545843061970546
0.25000000000000006;0.1395181448669889;0.3077012636097323;0.20143387673729454


==> data/pert_type_rf_errS.csv <==
perts;RF-creat;RF-dest;RF-creat-dest
0.05;0.1;0.1;0.1
0.07500000000000001;0.15;0.15;0.15
0.10000000000000002;0.2;0.2;0.2
0.12500000000000003;0.25;0.25;0.25
0.15000000000000002;0.3;0.3;0.3
0.17500000000000004;0.35;0.35;0.35
0.20000000000000007;0.4;0.4;0.4
0.22500000000000003;0.45;0.45;0.45
0.25000000000000006;0.5;0.5;0.5


==> data/pert_type_rfi_errH.csv <==
perts;RFI-creat;RFI-dest;RFI-creat-dest
0.05;0.0011975245342583458;0.001310704384776084;0.0011787616731751883
0.07500000000000001;0.0011047202076236867;0.0018616688813205783;0.0011596227728734065
0.10000000000000002;0.0010924923673166073;0.0025569050918381967;0.0012126083406123907
0.12500000000000003;0.001145035332260845;0.0027256600475068;0.0012676447475935574
0.15000000000000002;0.0012117712338375853;0.0027945547336963566;0.001245558264602664
0.17500000000000004;0.0012616641499967555;0.003138885580946581;0.0012742479712970546
0.20000000000000007;0.0012799916692202572;0.0035382867272707036;0.0013355913258196659
0.22500000000000003;0.0013217254627340413;0.005042794628722648;0.0014082712285702322
0.25000000000000006;0.0014223516228813085;0.004145034775433376;0.001456591296273053


==> data/pert_type_rfi_errS.csv <==
perts;RFI-creat;RFI-dest;RFI-creat-dest
0.05;0.0007954366690323913;0.0033269612159753346;0.0008054252951149026
0.07500000000000001;0.0007154705999816976;0.005420690283713602;0.0007582114656170945
0.10000000000000002;0.0004649369136251062;0.009060828214610794;0.0011336334613682533
0.12500000000000003;0.0006209952031286116;0.014438042490428949;0.0011858047593043858
0.15000000000000002;0.0011060089318006474;0.015272311394653598;0.0014267815947099026
0.17500000000000004;0.0012927209428590524;0.02111337234573555;0.001177025742108139
0.20000000000000007;0.0012896317024365762;0.03357284886248431;0.0017491800243647246
0.22500000000000003;0.001647980019199864;0.1685083634544553;0.002271617912796538
0.25000000000000006;0.0024943536222711902;0.3557150506916695;0.002486135519882182

